Modelling of shallow aquifers in interaction with overland water

In this work, we present a class of new efficient models for water flow in shallow unconfined aquifers, giving an alternative to the classical but less tractable 3D-Richards model. Its derivation is guided by two ambitions: any new model should be low cost in computational time and should still give relevant results at every time scale. We thus keep track of two types of flow occurring in such a context and which are dominant when the ratio thickness over longitudinal length is small: the first one is dominant in a small time scale and is described by a vertical 1D-Richards problem; the second one corresponds to a large time scale, when the evolution of the hydraulic head turns to become independent of the vertical variable. These two types of flow are appropriately modelled by, respectively, a one-dimensional and a two-dimensional system of PDEs boundary value problems. They are coupled along an artificial level below which the Dupuit hypothesis holds true (i.e. the vertical flow is instantaneous) in a way ensuring that the global model is mass conservative. Tuning the artificial level, which even can depend on an unknown of the problem, we browse the new class of models. We prove using asymptotic expansions that the 3D-Richards problem and each model of the class behaves the same at every considered time scale (short, intermediate and large) in thin aquifers. The results are illustrated by numerical simulations, showing especially that the new models results fit well with the ones obtained with the original 3d-Richards problem even in non-thin aquifers.

==> annim_10110.txt <==
X,2d,coupled_classic,coupled_Pbubp2,bot
0,-4.5,-4.5,-4.49025,-4.5
0.143523,-4.5,-4.5,-4.49025,-4.5
0.287045,-4.5,-4.5,-4.49025,-4.5
0.430568,-4.5,-4.5,-4.49025,-4.5
0.57409,-4.5,-4.5,-4.49025,-4.5
0.717613,-4.5,-4.5,-4.49025,-4.5
0.861136,-4.5,-4.5,-4.49025,-4.5
1.00466,-4.5,-4.5,-4.49025,-4.5
1.14818,-4.5,-4.5,-4.49025,-4.5
1.2917,-4.5,-4.5,-4.49025,-4.5
1.43523,-4.5,-4.5,-4.49024,-4.5
1.57875,-4.5,-4.5,-4.49024,-4.5
1.72227,-4.5,-4.5,-4.49024,-4.5
1.86579,-4.5,-4.5,-4.49023,-4.5
2.00932,-4.5,-4.5,-4.49022,-4.5
2.15284,-4.5,-4.5,-4.49022,-4.5
2.29636,-4.5,-4.5,-4.49021,-4.5
2.43988,-4.5,-4.5,-4.49021,-4.5
2.58341,-4.5,-4.5,-4.49021,-4.5
2.72693,-4.5,-4.5,-4.49021,-4.5
2.87045,-4.5,-4.5,-4.49021,-4.5
3.01397,-4.5,-4.5,-4.49022,-4.5
3.1575,-4.5,-4.5,-4.49022,-4.5
3.30102,-4.5,-4.5,-4.49022,-4.5
3.44454,-4.5,-4.5,-4.49022,-4.5
3.58807,-4.5,-4.5,-4.49022,-4.5
3.73159,-4.5,-4.5,-4.49022,-4.5
3.87511,-4.5,-4.5,-4.49022,-4.5
4.01863,-4.5,-4.5,-4.49022,-4.5
4.16216,-4.5,-4.5,-4.49021,-4.5
4.30568,-4.5,-4.5,-4.49021,-4.5
4.4492,-4.5,-4.5,-4.49021,-4.5
4.59272,-4.5,-4.5,-4.49021,-4.5
4.73625,-4.5,-4.5,-4.4902,-4.5
4.87977,-4.5,-4.5,-4.4902,-4.5
5.02329,-4.5,-4.5,-4.4902,-4.49999
5.16681,-4.5,-4.5,-4.4902,-4.49999
5.31034,-4.5,-4.5,-4.4902,-4.49999
5.45386,-4.5,-4.5,-4.49019,-4.49999
5.59738,-4.5,-4.5,-4.49019,-4.49998
5.7409,-4.5,-4.5,-4.49019,-4.49998
5.88443,-4.5,-4.5,-4.49019,-4.49998
6.02795,-4.5,-4.5,-4.49019,-4.49997
6.17147,-4.5,-4.5,-4.49018,-4.49996
6.31499,-4.5,-4.5,-4.49018,-4.49995
6.45852,-4.5,-4.5,-4.49018,-4.49994
6.60204,-4.5,-4.5,-4.49018,-4.49993
6.74556,-4.5,-4.5,-4.49018,-4.49991
6.88909,-4.49999,-4.5,-4.49018,-4.49989
7.03261,-4.49999,-4.5,-4.49018,-4.49986
7.17613,-4.49999,-4.5,-4.49017,-4.49982
7.31965,-4.49998,-4.5,-4.49017,-4.49978
7.46318,-4.49997,-4.5,-4.49017,-4.49972
7.6067,-4.49996,-4.5,-4.49017,-4.49965
7.75022,-4.49995,-4.5,-4.49017,-4.49957
7.89374,-4.49992,-4.5,-4.49017,-4.49946
8.03727,-4.49989,-4.5,-4.49016,-4.49933
8.18079,-4.49986,-4.5,-4.49016,-4.49916
8.32431,-4.49981,-4.49999,-4.49016,-4.49896
8.46783,-4.49973,-4.49999,-4.49015,-4.49871
8.61136,-4.49965,-4.49998,-4.49015,-4.4984
8.75488,-4.49951,-4.49997,-4.49014,-4.49802
8.8984,-4.49938,-4.49995,-4.49013,-4.49755
9.04192,-4.4992,-4.49992,-4.4901,-4.49697
9.18545,-4.49896,-4.49988,-4.49007,-4.49627
9.32897,-4.49863,-4.49981,-4.49001,-4.49542
9.47249,-4.49821,-4.49971,-4.48993,-4.49439
9.61602,-4.49764,-4.49955,-4.48979,-4.49315
9.75954,-4.49689,-4.49931,-4.48956,-4.49166
9.90306,-4.49588,-4.49893,-4.48918,-4.4899
10.0466,-4.49453,-4.49834,-4.48856,-4.48781
10.1901,-4.49268,-4.49739,-4.48756,-4.48537
10.3336,-4.49025,-4.49588,-4.486,-4.47934
10.4772,-4.48691,-4.49355,-4.48184,-4.47422
10.6207,-4.48284,-4.49018,-4.47703,-4.46902
10.7642,-4.47814,-4.48568,-4.47259,-4.46359
10.9077,-4.47201,-4.48004,-4.46777,-4.45534
11.0512,-4.46523,-4.47292,-4.46199,-4.44487
11.1948,-4.45742,-4.46353,-4.4505,-4.43611
11.3383,-4.44549,-4.45161,-4.43989,-4.4212
11.4818,-4.42894,-4.43696,-4.42486,-4.4092
11.6253,-4.41233,-4.41816,-4.40973,-4.39077
11.7689,-4.39246,-4.39497,-4.38737,-4.37255
11.9124,-4.37057,-4.36757,-4.36153,-4.3546
12.0559,-4.3432,-4.33321,-4.33231,-4.33028
12.1994,-4.30783,-4.29143,-4.30027,-4.30359
12.3429,-4.26931,-4.25053,-4.25675,-4.27541
12.4865,-4.23069,-4.20091,-4.21092,-4.2385
12.63,-4.1935,-4.14284,-4.16125,-4.20247
12.7735,-4.14843,-4.07925,-4.10627,-4.16141
12.917,-4.08,-4.01188,-4.04718,-4.11848
13.0606,-4.00514,-3.94075,-3.98629,-4.06698
13.2041,-3.93321,-3.86708,-3.91534,-4.01124
13.3476,-3.8512,-3.79317,-3.84437,-3.94391
13.4911,-3.78915,-3.72025,-3.77456,-3.87511
13.6346,-3.69496,-3.64733,-3.69785,-3.80001
13.7782,-3.61359,-3.57444,-3.61996,-3.71146
13.9217,-3.52324,-3.50275,-3.54091,-3.62051
14.0652,-3.43331,-3.43323,-3.46128,-3.52206
14.2087,-3.35224,-3.36621,-3.38129,-3.4192
14.3523,-3.26042,-3.3015,-3.30094,-3.31356
14.4958,-3.17826,-3.239,-3.2231,-3.20657
14.6393,-3.10294,-3.17914,-3.14703,-3.10212
14.7828,-3.03123,-3.12237,-3.07408,-3.00125
14.9264,-2.96649,-3.06899,-3.00767,-2.90582
15.0699,-2.90954,-3.01956,-2.93983,-2.82178
15.2134,-2.85945,-2.97607,-2.88211,-2.74636
15.3569,-2.815,-2.93835,-2.8321,-2.68915
15.5004,-2.77709,-2.89496,-2.79446,-2.64319
15.644,-2.74457,-2.85606,-2.75919,-2.61674
15.7875,-2.71649,-2.81965,-2.73565,-2.60897
15.931,-2.69441,-2.78615,-2.71581,-2.59863
16.0745,-2.67417,-2.75634,-2.69332,-2.59137
16.2181,-2.65577,-2.72963,-2.67351,-2.5863
16.3616,-2.6413,-2.70544,-2.65779,-2.57919
16.5051,-2.62667,-2.68351,-2.64106,-2.57205
16.6486,-2.61478,-2.66378,-2.6257,-2.56657
16.7921,-2.60245,-2.64652,-2.61313,-2.56221
16.9357,-2.59306,-2.63198,-2.59946,-2.5586
17.0792,-2.58417,-2.61899,-2.58841,-2.55224
17.2227,-2.57519,-2.60569,-2.57686,-2.54713
17.3662,-2.56667,-2.5926,-2.5664,-2.54292
17.5098,-2.5595,-2.57898,-2.55691,-2.53939
17.6533,-2.55239,-2.56639,-2.54629,-2.53636
17.7968,-2.54561,-2.55554,-2.5384,-2.53373
17.9403,-2.5391,-2.54567,-2.52881,-2.52864
18.0838,-2.53289,-2.53584,-2.51897,-2.52435
18.2274,-2.52726,-2.52514,-2.51164,-2.52086
18.3709,-2.52098,-2.51294,-2.50024,-2.51788
18.5144,-2.51553,-2.49902,-2.48975,-2.51525
18.6579,-2.50956,-2.48317,-2.48254,-2.5129
18.8015,-2.50337,-2.46364,-2.46674,-2.51077
18.945,-2.49749,-2.43868,-2.45727,-2.50882
19.0885,-2.48828,-2.40608,-2.43795,-2.50703
19.232,-2.47529,-2.36358,-2.42146,-2.50153
19.3756,-2.46494,-2.31129,-2.40191,-2.49796
19.5191,-2.4473,-2.24722,-2.37209,-2.49502
19.6626,-2.40786,-2.16777,-2.32843,-2.49248
19.8061,-2.0418,-2.07593,-2.27103,-2.49023
19.9496,-1.71926,-1.98546,-1.82271,-2.3236
20.0932,-1.5302,-1.90197,-1.42765,-1.16204
20.2367,-1.45299,-1.82639,-1.40615,-1.15093
20.3802,-1.40287,-1.75798,-1.38656,-1.14362
20.5237,-1.36118,-1.69591,-1.37287,-1.14087
20.6673,-1.32894,-1.63969,-1.35229,-1.13855
20.8108,-1.30204,-1.5893,-1.33433,-1.13657
20.9543,-1.28034,-1.54553,-1.3224,-1.13487
21.0978,-1.26265,-1.50716,-1.30438,-1.12475
21.2413,-1.24703,-1.46741,-1.29516,-1.11839
21.3849,-1.23131,-1.43521,-1.27822,-1.11649
21.5284,-1.21747,-1.40603,-1.27032,-1.11487
21.6719,-1.20621,-1.37982,-1.25623,-1.11346
21.8154,-1.20137,-1.35648,-1.24838,-1.11223
21.959,-1.18957,-1.336,-1.24336,-1.11115
22.1025,-1.18982,-1.32296,-1.238,-1.11021
22.246,-1.18548,-1.31018,-1.22623,-1.10939
22.3895,-1.17726,-1.30458,-1.22261,-1.10867
22.5331,-1.17406,-1.30015,-1.22024,-1.10805
22.6766,-1.1725,-1.29648,-1.21879,-1.10229
22.8201,-1.17979,-1.29469,-1.2181,-1.09871
22.9636,-1.17049,-1.29513,-1.21809,-1.09635
23.1071,-1.16797,-1.29786,-1.21876,-1.09472
23.2507,-1.17333,-1.30301,-1.22017,-1.09359
23.3942,-1.17562,-1.31096,-1.22246,-1.09282
23.5377,-1.17731,-1.3222,-1.22605,-1.09232
23.6812,-1.18094,-1.33698,-1.23696,-1.09208
23.8248,-1.19079,-1.3553,-1.24322,-1.09208
23.9683,-1.1951,-1.3769,-1.24817,-1.0922
24.1118,-1.20902,-1.40152,-1.25559,-1.0926
24.2553,-1.21435,-1.42908,-1.27014,-1.09325
24.3988,-1.22833,-1.45965,-1.27796,-1.09424
24.5424,-1.2413,-1.49337,-1.29498,-1.09567
24.6859,-1.25938,-1.53039,-1.30411,-1.09774
24.8294,-1.27905,-1.5713,-1.32219,-1.10083
24.9729,-1.30154,-1.61788,-1.33391,-1.10572
25.1165,-1.32956,-1.67128,-1.35198,-1.10845
25.26,-1.36484,-1.73189,-1.37256,-1.10916
25.4035,-1.41718,-1.79956,-1.38589,-1.10998
25.547,-1.49206,-1.87325,-1.40542,-1.11093
25.6905,-1.61471,-1.95263,-1.4268,-1.11202
25.8341,-1.83368,-2.03689,-2.11173,-2.46661
25.9776,-2.34896,-2.12191,-2.2848,-2.46765
26.1211,-2.41802,-2.20353,-2.32902,-2.46869
26.2646,-2.43919,-2.27465,-2.36042,-2.46972
26.4082,-2.44795,-2.33258,-2.38552,-2.47075
26.5517,-2.45157,-2.37862,-2.4076,-2.47177
26.6952,-2.45879,-2.41283,-2.42743,-2.47277
26.8387,-2.46303,-2.43804,-2.43473,-2.47374
26.9823,-2.46562,-2.45673,-2.44261,-2.47469
27.1258,-2.46942,-2.47042,-2.45505,-2.47578
27.2693,-2.47151,-2.48057,-2.45915,-2.4782
27.4128,-2.47366,-2.48774,-2.46295,-2.47999
27.5563,-2.4789,-2.49244,-2.46656,-2.48024
27.6999,-2.47922,-2.49534,-2.4698,-2.48046
27.8434,-2.47792,-2.49702,-2.47275,-2.48065
27.9869,-2.47845,-2.49796,-2.47653,-2.4808
28.1304,-2.47964,-2.49844,-2.48069,-2.48092
28.274,-2.47778,-2.49868,-2.48157,-2.48101
28.4175,-2.47829,-2.49879,-2.48206,-2.48106
28.561,-2.47679,-2.49882,-2.48222,-2.48108


==> annim_10255.txt <==
X,2d,coupled_classic,coupled_Pbubp2,bot
0,-4.49979,-4.5,-4.49034,-4.49784
0.143523,-4.49979,-4.5,-4.49034,-4.49777
0.287045,-4.49976,-4.5,-4.49034,-4.49758
0.430568,-4.4997,-4.5,-4.49034,-4.49724
0.57409,-4.49955,-4.5,-4.49034,-4.49675
0.717613,-4.49938,-4.5,-4.49033,-4.49609
0.861136,-4.49905,-4.5,-4.49032,-4.49523
1.00466,-4.49848,-4.5,-4.49027,-4.49415
1.14818,-4.49778,-4.49999,-4.49013,-4.49283
1.2917,-4.49726,-4.49997,-4.48974,-4.49122
1.43523,-4.49605,-4.49988,-4.48883,-4.48933
1.57875,-4.49426,-4.49953,-4.48699,-4.48712
1.72227,-4.49128,-4.49834,-4.48125,-4.48234
1.86579,-4.48776,-4.49492,-4.4744,-4.47577
2.00932,-4.48392,-4.4868,-4.46716,-4.47028
2.15284,-4.47749,-4.47117,-4.45942,-4.46505
2.29636,-4.46672,-4.4465,-4.44202,-4.45991
2.43988,-4.45708,-4.41008,-4.42211,-4.44639
2.58341,-4.43549,-4.35489,-4.39507,-4.43832
2.72693,-4.38867,-4.27526,-4.35919,-4.42643
2.87045,-4.14979,-4.17921,-3.98621,-3.88746
3.01397,-4.08357,-4.10132,-3.94316,-3.86415
3.1575,-4.00729,-4.04261,-3.91252,-3.85307
3.30102,-3.95764,-3.99139,-3.88506,-3.83183
3.44454,-3.91879,-3.94249,-3.85995,-3.82581
3.58807,-3.88862,-3.91119,-3.83906,-3.8066
3.73159,-3.86627,-3.88283,-3.82784,-3.80205
3.87511,-3.84419,-3.85851,-3.80741,-3.79593
4.01863,-3.82995,-3.84004,-3.80093,-3.7813
4.16216,-3.81671,-3.82589,-3.78275,-3.77833
4.30568,-3.80521,-3.81138,-3.7777,-3.77604
4.4492,-3.80093,-3.79973,-3.77431,-3.77424
4.59272,-3.78765,-3.78835,-3.76306,-3.77282
4.73625,-3.78082,-3.78143,-3.75494,-3.76315
4.87977,-3.77602,-3.77394,-3.75263,-3.75797
5.02329,-3.7715,-3.76107,-3.75062,-3.75524
5.16681,-3.76494,-3.7553,-3.74944,-3.75399
5.31034,-3.76602,-3.75321,-3.74873,-3.75339
5.45386,-3.76294,-3.75219,-3.74836,-3.75298
5.59738,-3.75537,-3.75178,-3.7482,-3.75275
5.7409,-3.76043,-3.75178,-3.7482,-3.75269
5.88443,-3.76334,-3.75219,-3.74836,-3.7528
6.02795,-3.76354,-3.7532,-3.74874,-3.75309
6.17147,-3.76346,-3.75527,-3.74943,-3.75356
6.31499,-3.77114,-3.76097,-3.75041,-3.75424
6.45852,-3.77277,-3.77363,-3.75193,-3.75595
6.60204,-3.78023,-3.78028,-3.75428,-3.75926
6.74556,-3.78352,-3.78327,-3.76003,-3.76593
6.88909,-3.78942,-3.78772,-3.77342,-3.77325
7.03261,-3.80233,-3.8038,-3.77679,-3.7748
7.17613,-3.81252,-3.81297,-3.7813,-3.77677
7.31965,-3.82654,-3.83402,-3.80018,-3.7793
7.46318,-3.83875,-3.85724,-3.80646,-3.78421
7.6067,-3.8548,-3.88076,-3.82697,-3.79986
7.75022,-3.86921,-3.90686,-3.83586,-3.80362
7.89374,-3.90443,-3.93635,-3.85799,-3.80961
8.03727,-3.93649,-3.97075,-3.88209,-3.82799
8.18079,-3.9849,-4.01601,-3.90819,-3.83556
8.32431,-4.01869,-4.06835,-3.93701,-3.85686
8.46783,-4.12386,-4.12464,-3.97092,-3.88067
8.61136,-4.34001,-4.20426,-4.1708,-4.35927
8.75488,-4.41449,-4.306,-4.38458,-4.43314
8.8984,-4.44477,-4.38429,-4.41349,-4.43845
9.04192,-4.45758,-4.43573,-4.4368,-4.44365
9.18545,-4.46431,-4.46387,-4.44721,-4.44873
9.32897,-4.47279,-4.47541,-4.46134,-4.4533
9.47249,-4.4763,-4.48816,-4.46593,-4.45883
9.61602,-4.4776,-4.49313,-4.46869,-4.459
9.75954,-4.47683,-4.49223,-4.46945,-4.45598
9.90306,-4.47637,-4.4893,-4.4686,-4.45172
10.0466,-4.47383,-4.4852,-4.46605,-4.44715
10.1901,-4.4697,-4.47995,-4.46183,-4.44197
10.3336,-4.46389,-4.47298,-4.45397,-4.43628
10.4772,-4.45594,-4.46342,-4.44644,-4.42575
10.6207,-4.44708,-4.45186,-4.43868,-4.41545
10.7642,-4.43376,-4.43956,-4.42633,-4.4063
10.9077,-4.42029,-4.42545,-4.41336,-4.38946
11.0512,-4.40519,-4.40906,-4.39605,-4.37406
11.1948,-4.38599,-4.38896,-4.37991,-4.35793
11.3383,-4.36796,-4.3643,-4.35693,-4.33711
11.4818,-4.34473,-4.33514,-4.33153,-4.31533
11.6253,-4.31654,-4.30164,-4.30342,-4.29256
11.7689,-4.27993,-4.26395,-4.26917,-4.26788
11.9124,-4.24467,-4.22247,-4.23312,-4.24029
12.0559,-4.20776,-4.1771,-4.19687,-4.21064
12.1994,-4.16739,-4.12844,-4.15211,-4.17939
12.3429,-4.12998,-4.07748,-4.10557,-4.14746
12.4865,-4.09885,-4.0249,-4.05718,-4.11028
12.63,-4.02948,-3.97093,-4.00577,-4.07153
12.7735,-3.95621,-3.91552,-3.95104,-4.0302
12.917,-3.90295,-3.85844,-3.89442,-3.98776
13.0606,-3.86329,-3.79992,-3.83704,-3.93871
13.2041,-3.79747,-3.7416,-3.77899,-3.88674
13.3476,-3.69749,-3.68506,-3.72048,-3.83169
13.4911,-3.64854,-3.6296,-3.65643,-3.77306
13.6346,-3.59145,-3.57443,-3.59642,-3.70394
13.7782,-3.52684,-3.51959,-3.53719,-3.63227
13.9217,-3.44189,-3.4654,-3.4736,-3.55564
14.0652,-3.38347,-3.41211,-3.41339,-3.47395
14.2087,-3.30511,-3.35992,-3.35396,-3.38842
14.3523,-3.25207,-3.30898,-3.29291,-3.30186
14.4958,-3.19352,-3.25944,-3.23523,-3.21222
14.6393,-3.13681,-3.21149,-3.17832,-3.12363
14.7828,-3.08276,-3.16539,-3.12346,-3.03814
14.9264,-3.03438,-3.1215,-3.07109,-2.95733
15.0699,-2.98483,-3.07988,-3.02157,-2.88111
15.2134,-2.94245,-3.03968,-2.97583,-2.8162
15.3569,-2.90364,-2.99985,-2.93133,-2.76021
15.5004,-2.86649,-2.96032,-2.89084,-2.71832
15.644,-2.83237,-2.9211,-2.85394,-2.68837
15.7875,-2.80091,-2.88307,-2.82259,-2.66876
15.931,-2.77269,-2.84676,-2.78902,-2.65264
16.0745,-2.74531,-2.81194,-2.75757,-2.63937
16.2181,-2.71951,-2.77813,-2.72771,-2.62356
16.3616,-2.6955,-2.74496,-2.699,-2.61239
16.5051,-2.67241,-2.71213,-2.67119,-2.59769
16.6486,-2.65058,-2.67944,-2.64441,-2.58707
16.7921,-2.62935,-2.64674,-2.61837,-2.57436
16.9357,-2.60978,-2.61398,-2.59244,-2.56351
17.0792,-2.59088,-2.58117,-2.5664,-2.55304
17.2227,-2.57147,-2.54825,-2.54046,-2.54232
17.3662,-2.55221,-2.515,-2.51395,-2.53395
17.5098,-2.53439,-2.48103,-2.48771,-2.52211
17.6533,-2.51431,-2.44575,-2.46165,-2.51334
17.7968,-2.49409,-2.4077,-2.4351,-2.50621
17.9403,-2.47453,-2.36713,-2.40794,-2.49423
18.0838,-2.45251,-2.33284,-2.37997,-2.48637
18.2274,-2.4271,-2.29535,-2.35112,-2.47991
18.3709,-2.40602,-2.25383,-2.31977,-2.46798
18.5144,-2.38293,-2.21081,-2.28418,-2.46048
18.6579,-2.35265,-2.1683,-2.25053,-2.45428
18.8015,-2.31196,-2.12432,-2.21637,-2.44265
18.945,-2.26396,-2.07932,-2.1728,-2.43516
19.0885,-2.19744,-2.03548,-2.12754,-2.429
19.232,-2.10921,-1.99147,-2.07566,-2.4178
19.3756,-1.99696,-1.94675,-2.01867,-2.41003
19.5191,-1.8861,-1.90183,-1.95847,-2.40378
19.6626,-1.77616,-1.85729,-1.88308,-2.39285
19.8061,-1.68932,-1.81383,-1.76837,-2.11651
19.9496,-1.61014,-1.77229,-1.65387,-1.32077
20.0932,-1.55356,-1.7331,-1.60601,-1.10517
20.2367,-1.5048,-1.6963,-1.57066,-1.09157
20.3802,-1.46115,-1.66184,-1.53927,-1.08337
20.5237,-1.42326,-1.6297,-1.51053,-1.07382
20.6673,-1.39202,-1.59986,-1.48373,-1.06399
20.8108,-1.36294,-1.57223,-1.45862,-1.0574
20.9543,-1.33673,-1.54677,-1.43548,-1.05076
21.0978,-1.31388,-1.5234,-1.41507,-1.04201
21.2413,-1.29381,-1.50203,-1.3983,-1.03571
21.3849,-1.27523,-1.48258,-1.37674,-1.03112
21.5284,-1.25914,-1.465,-1.36119,-1.02751
21.6719,-1.24529,-1.44923,-1.34731,-1.02045
21.8154,-1.23243,-1.43527,-1.33378,-1.01518
21.959,-1.22064,-1.42308,-1.32249,-1.01114
22.1025,-1.21318,-1.41265,-1.31528,-1.00798
22.246,-1.20583,-1.40395,-1.30447,-1.00551
22.3895,-1.19914,-1.39697,-1.2978,-1.00365
22.5331,-1.19505,-1.39172,-1.29438,-1.00257
22.6766,-1.1902,-1.38821,-1.29294,-0.99987
22.8201,-1.18873,-1.38645,-1.29141,-0.997481
22.9636,-1.189,-1.38645,-1.29084,-0.995731
23.1071,-1.18915,-1.38822,-1.2927,-0.994537
23.2507,-1.19055,-1.39174,-1.29349,-0.993845
23.3942,-1.19441,-1.39699,-1.29564,-0.993626
23.5377,-1.2009,-1.40395,-1.30037,-0.99387
23.6812,-1.20689,-1.41262,-1.30893,-0.994591
23.8248,-1.21348,-1.423,-1.31954,-0.995818
23.9683,-1.22446,-1.43511,-1.3268,-0.997607
24.1118,-1.2374,-1.44894,-1.342,-1.00004
24.2553,-1.25066,-1.46448,-1.35246,-1.0026
24.3988,-1.26694,-1.48172,-1.3719,-1.00376
24.5424,-1.28281,-1.50067,-1.38484,-1.00566
24.6859,-1.30193,-1.52136,-1.40335,-1.00817
24.8294,-1.32533,-1.54386,-1.42553,-1.01139
24.9729,-1.35176,-1.56825,-1.4485,-1.01552
25.1165,-1.37845,-1.59461,-1.4712,-1.02089
25.26,-1.41106,-1.62301,-1.49649,-1.02808
25.4035,-1.44743,-1.65351,-1.52423,-1.03142
25.547,-1.49165,-1.6862,-1.55473,-1.03615
25.6905,-1.54086,-1.7211,-1.58446,-1.04264
25.8341,-1.60683,-1.75817,-1.66275,-1.6851
25.9776,-1.6863,-1.79714,-1.78211,-2.25479
26.1211,-1.77899,-1.83716,-1.86218,-2.33964
26.2646,-1.88948,-1.87746,-1.92627,-2.3482
26.4082,-1.99538,-1.9175,-1.97604,-2.3508
26.5517,-2.08174,-1.95692,-2.01927,-2.35337
26.6952,-2.15379,-1.99526,-2.06403,-2.35592
26.8387,-2.20292,-2.03203,-2.09964,-2.35846
26.9823,-2.23653,-2.0665,-2.13743,-2.36102
27.1258,-2.27987,-2.09824,-2.16511,-2.36364
27.2693,-2.28133,-2.12747,-2.1905,-2.36636
27.4128,-2.30772,-2.15494,-2.20732,-2.36926
27.5563,-2.30957,-2.18096,-2.22651,-2.37449
27.6999,-2.31893,-2.20506,-2.24539,-2.37557
27.8434,-2.32749,-2.22611,-2.25516,-2.3765
27.9869,-2.33389,-2.2429,-2.27008,-2.37727
28.1304,-2.33634,-2.25475,-2.27582,-2.37789
28.274,-2.34016,-2.26315,-2.28027,-2.37833
28.4175,-2.34457,-2.26995,-2.28327,-2.37859
28.561,-2.35442,-2.27264,-2.28437,-2.37868


==> annim_10500.txt <==
X,2d,coupled_classic,coupled_Pbubp2,bot
0,-4.46234,-4.47414,-4.44583,-4.43587
0.143523,-4.46019,-4.47284,-4.44472,-4.43519
0.287045,-4.4562,-4.46872,-4.44138,-4.4332
0.430568,-4.45151,-4.46146,-4.43627,-4.42603
0.57409,-4.44357,-4.45104,-4.42608,-4.41926
0.717613,-4.43345,-4.43722,-4.41547,-4.4123
0.861136,-4.4215,-4.41877,-4.40352,-4.40202
1.00466,-4.40533,-4.39581,-4.3864,-4.38941
1.14818,-4.38583,-4.36967,-4.36545,-4.3765
1.2917,-4.36234,-4.34015,-4.34206,-4.36034
1.43523,-4.33513,-4.30577,-4.31532,-4.34129
1.57875,-4.30154,-4.26631,-4.28496,-4.32283
1.72227,-4.27125,-4.22305,-4.25166,-4.30285
1.86579,-4.23084,-4.1754,-4.20943,-4.27837
2.00932,-4.17029,-4.12342,-4.16912,-4.25249
2.15284,-4.1106,-4.06798,-4.11918,-4.22524
2.29636,-4.06694,-4.0101,-4.06644,-4.1967
2.43988,-3.92884,-3.95105,-4.01117,-4.16225
2.58341,-3.85436,-3.89283,-3.88108,-4.11799
2.72693,-3.79305,-3.83811,-3.79075,-3.76379
2.87045,-3.74461,-3.78647,-3.73771,-3.62621
3.01397,-3.70076,-3.73908,-3.69518,-3.58685
3.1575,-3.65707,-3.69785,-3.65307,-3.54833
3.30102,-3.62245,-3.65675,-3.61777,-3.51671
3.44454,-3.58981,-3.6291,-3.58424,-3.48875
3.58807,-3.56092,-3.60044,-3.55325,-3.46349
3.73159,-3.5366,-3.57163,-3.5256,-3.44085
3.87511,-3.51253,-3.54493,-3.50067,-3.4215
4.01863,-3.49127,-3.52061,-3.47859,-3.40559
4.16216,-3.47144,-3.49863,-3.45869,-3.38816
4.30568,-3.45566,-3.47891,-3.43927,-3.37735
4.4492,-3.43981,-3.46137,-3.42322,-3.36251
4.59272,-3.42654,-3.44592,-3.40919,-3.35378
4.73625,-3.41453,-3.43247,-3.39612,-3.34372
4.87977,-3.40597,-3.42098,-3.38533,-3.33548
5.02329,-3.39606,-3.41137,-3.37775,-3.32999
5.16681,-3.38979,-3.40361,-3.36818,-3.32618
5.31034,-3.38476,-3.39767,-3.36214,-3.32177
5.45386,-3.38168,-3.39352,-3.35844,-3.31785
5.59738,-3.37869,-3.39116,-3.35642,-3.31573
5.7409,-3.37853,-3.39057,-3.35586,-3.31498
5.88443,-3.37853,-3.39176,-3.35672,-3.31551
6.02795,-3.38046,-3.39474,-3.35904,-3.31737
6.17147,-3.38513,-3.39949,-3.36304,-3.32093
6.31499,-3.3906,-3.40602,-3.36953,-3.32566
6.45852,-3.3972,-3.41434,-3.379,-3.32924
6.60204,-3.40578,-3.42444,-3.38687,-3.33436
6.74556,-3.41569,-3.43633,-3.39849,-3.34196
6.88909,-3.42809,-3.45006,-3.41117,-3.35258
7.03261,-3.44179,-3.46566,-3.42631,-3.36063
7.17613,-3.4577,-3.48325,-3.44174,-3.37369
7.31965,-3.47532,-3.50291,-3.46124,-3.38573
7.46318,-3.49492,-3.52476,-3.48316,-3.40352
7.6067,-3.51675,-3.54889,-3.50489,-3.41754
7.75022,-3.54167,-3.57544,-3.53005,-3.43721
7.89374,-3.56708,-3.6047,-3.55849,-3.4598
8.03727,-3.59779,-3.6371,-3.5899,-3.48468
8.18079,-3.63073,-3.67309,-3.62192,-3.5118
8.32431,-3.66721,-3.71277,-3.65862,-3.5417
8.46783,-3.71197,-3.75611,-3.69961,-3.57609
8.61136,-3.75921,-3.80306,-3.74697,-3.641
8.75488,-3.81588,-3.85365,-3.80352,-3.83069
8.8984,-3.89074,-3.90768,-3.92017,-4.11834
9.04192,-3.98307,-3.96351,-4.01321,-4.14589
9.18545,-4.07186,-4.01796,-4.06481,-4.17167
9.32897,-4.12661,-4.06951,-4.10652,-4.1956
9.47249,-4.18089,-4.11716,-4.1499,-4.21099
9.61602,-4.20846,-4.16039,-4.18302,-4.22895
9.75954,-4.23755,-4.19921,-4.21246,-4.24224
9.90306,-4.26731,-4.23221,-4.23616,-4.25349
10.0466,-4.27954,-4.25829,-4.25621,-4.25893
10.1901,-4.29562,-4.2766,-4.26808,-4.26225
10.3336,-4.30151,-4.28671,-4.27671,-4.26258
10.4772,-4.29904,-4.28977,-4.2772,-4.25983
10.6207,-4.29114,-4.28675,-4.27437,-4.25484
10.7642,-4.28274,-4.27721,-4.26149,-4.24824
10.9077,-4.27201,-4.26043,-4.25074,-4.23235
11.0512,-4.25697,-4.238,-4.23118,-4.2212
11.1948,-4.23199,-4.21218,-4.20889,-4.20087
11.3383,-4.19714,-4.18381,-4.18323,-4.17926
11.4818,-4.16825,-4.15237,-4.1543,-4.15613
11.6253,-4.13895,-4.11739,-4.12278,-4.13119
11.7689,-4.10654,-4.07906,-4.0896,-4.10417
11.9124,-4.06864,-4.03817,-4.04807,-4.07529
12.0559,-4.01992,-3.99534,-4.01126,-4.04517
12.1994,-3.9915,-3.95132,-3.96663,-4.01405
12.3429,-3.92013,-3.90655,-3.92226,-3.9781
12.4865,-3.88732,-3.86088,-3.88048,-3.94177
12.63,-3.84418,-3.81442,-3.83271,-3.90682
12.7735,-3.793,-3.76769,-3.78452,-3.86465
12.917,-3.74078,-3.72096,-3.73649,-3.82689
13.0606,-3.68419,-3.6739,-3.68865,-3.78141
13.2041,-3.63119,-3.6263,-3.64197,-3.73546
13.3476,-3.58553,-3.57844,-3.59169,-3.68919
13.4911,-3.53439,-3.53095,-3.54126,-3.64127
13.6346,-3.4759,-3.48424,-3.49135,-3.5881
13.7782,-3.43015,-3.43801,-3.44222,-3.52764
13.9217,-3.38019,-3.39194,-3.39346,-3.46678
14.0652,-3.33183,-3.34607,-3.3451,-3.40499
14.2087,-3.27986,-3.30055,-3.2986,-3.3353
14.3523,-3.22868,-3.25543,-3.24938,-3.26718
14.4958,-3.18141,-3.21072,-3.20079,-3.19806
14.6393,-3.13559,-3.16643,-3.15318,-3.12864
14.7828,-3.09091,-3.12249,-3.10724,-3.06187
14.9264,-3.04744,-3.07888,-3.06394,-2.9957
15.0699,-3.00661,-3.03563,-3.01875,-2.9343
15.2134,-2.96871,-2.99288,-2.97552,-2.87908
15.3569,-2.93004,-2.95087,-2.93575,-2.82923
15.5004,-2.89336,-2.90983,-2.89465,-2.78812
15.644,-2.85742,-2.86979,-2.85751,-2.75397
15.7875,-2.82182,-2.8307,-2.81994,-2.7288
15.931,-2.7904,-2.79242,-2.78379,-2.70568
16.0745,-2.75729,-2.75479,-2.74881,-2.68415
16.2181,-2.7263,-2.71759,-2.7127,-2.66448
16.3616,-2.69586,-2.68065,-2.67785,-2.6421
16.5051,-2.66594,-2.64389,-2.64406,-2.62174
16.6486,-2.63655,-2.60729,-2.60979,-2.60342
16.7921,-2.60768,-2.57088,-2.5754,-2.5861
16.9357,-2.57861,-2.53467,-2.5423,-2.56698
17.0792,-2.5489,-2.49867,-2.50982,-2.54983
17.2227,-2.51947,-2.46288,-2.47551,-2.53448
17.3662,-2.49022,-2.4273,-2.44224,-2.51657
17.5098,-2.46092,-2.39193,-2.40977,-2.50091
17.6533,-2.43059,-2.35678,-2.3776,-2.48567
17.7968,-2.3982,-2.32188,-2.3428,-2.46937
17.9403,-2.36341,-2.28725,-2.3096,-2.45618
18.0838,-2.33027,-2.25294,-2.27705,-2.43955
18.2274,-2.29464,-2.21899,-2.24446,-2.42764
18.3709,-2.25848,-2.18543,-2.20868,-2.41076
18.5144,-2.22202,-2.15229,-2.17471,-2.39737
18.6579,-2.17463,-2.1196,-2.14064,-2.38259
18.8015,-2.12803,-2.08737,-2.10363,-2.36834
18.945,-2.07685,-2.05565,-2.06815,-2.35471
19.0885,-2.02474,-2.02447,-2.03286,-2.33976
19.232,-1.97089,-1.99389,-1.99619,-2.3269
19.3756,-1.91905,-1.96394,-1.95856,-2.31099
19.5191,-1.86582,-1.93466,-1.91956,-2.25817
19.6626,-1.81473,-1.90615,-1.86805,-2.08584
19.8061,-1.77261,-1.87867,-1.82104,-1.74724
19.9496,-1.73016,-1.85234,-1.79137,-1.42601
20.0932,-1.695,-1.82723,-1.76389,-1.30758
20.2367,-1.66303,-1.80333,-1.73911,-1.29329
20.3802,-1.63468,-1.78066,-1.71512,-1.27529
20.5237,-1.60712,-1.75922,-1.69055,-1.26414
20.6673,-1.5818,-1.73901,-1.66832,-1.24766
20.8108,-1.55943,-1.72001,-1.64846,-1.23851
20.9543,-1.53784,-1.70221,-1.63182,-1.2235
21.0978,-1.51826,-1.6856,-1.61295,-1.21476
21.2413,-1.49965,-1.6702,-1.59645,-1.20352
21.3849,-1.48372,-1.65607,-1.58347,-1.19368
21.5284,-1.46848,-1.64337,-1.56767,-1.18767
21.6719,-1.45454,-1.63228,-1.55725,-1.17805
21.8154,-1.44303,-1.62279,-1.54438,-1.16995
21.959,-1.43455,-1.61391,-1.53443,-1.16433
22.1025,-1.42561,-1.60435,-1.52748,-1.16094
22.246,-1.41742,-1.59528,-1.51734,-1.1539
22.3895,-1.40948,-1.58764,-1.51038,-1.14806
22.5331,-1.40356,-1.58144,-1.50576,-1.14373
22.6766,-1.3989,-1.57647,-1.50308,-1.14053
22.8201,-1.39556,-1.57263,-1.49821,-1.13817
22.9636,-1.39377,-1.56989,-1.49512,-1.1365
23.1071,-1.3935,-1.56824,-1.49353,-1.13542
23.2507,-1.39345,-1.5677,-1.49328,-1.13482
23.3942,-1.39395,-1.56824,-1.49433,-1.13458
23.5377,-1.39652,-1.56986,-1.49672,-1.13454
23.6812,-1.39921,-1.5725,-1.50055,-1.13468
23.8248,-1.40437,-1.57609,-1.5043,-1.13511
23.9683,-1.40993,-1.58054,-1.50768,-1.13597
24.1118,-1.41875,-1.58577,-1.51314,-1.13738
24.2553,-1.42889,-1.5917,-1.52093,-1.13942
24.3988,-1.43985,-1.59834,-1.53044,-1.14222
24.5424,-1.45144,-1.60577,-1.53719,-1.146
24.6859,-1.46317,-1.61405,-1.5478,-1.15108
24.8294,-1.47699,-1.62319,-1.55885,-1.15796
24.9729,-1.49209,-1.63322,-1.56976,-1.16248
25.1165,-1.50972,-1.64412,-1.58392,-1.16721
25.26,-1.52834,-1.65586,-1.59624,-1.17409
25.4035,-1.55066,-1.66841,-1.61154,-1.18402
25.547,-1.57413,-1.68174,-1.62692,-1.19053
25.6905,-1.60063,-1.69581,-1.64275,-1.19855
25.8341,-1.63055,-1.71058,-1.6627,-1.4815
25.9776,-1.66441,-1.72599,-1.68687,-1.78888
26.1211,-1.7019,-1.74193,-1.72548,-2.03881
26.2646,-1.74313,-1.75809,-1.75771,-2.14071
26.4082,-1.78804,-1.77423,-1.78396,-2.18013
26.5517,-1.83167,-1.79017,-1.80748,-2.19707
26.6952,-1.86928,-1.80578,-1.82969,-2.20361
26.8387,-1.90639,-1.82084,-1.85135,-2.21027
26.9823,-1.93975,-1.83505,-1.8693,-2.21794
27.1258,-1.97382,-1.8479,-1.88609,-2.22121
27.2693,-2.00155,-1.85798,-1.90423,-2.22433
27.4128,-2.02544,-1.86575,-1.91684,-2.22733
27.5563,-2.0513,-1.87874,-1.93184,-2.23024
27.6999,-2.07247,-1.88767,-1.94153,-2.23305
27.8434,-2.08118,-1.89258,-1.95461,-2.2358
27.9869,-2.08577,-1.90254,-1.96084,-2.23849
28.1304,-2.10404,-1.9097,-1.96623,-2.24259
28.274,-2.11443,-1.91373,-1.97097,-2.2433
28.4175,-2.11012,-1.91592,-1.97481,-2.24373
28.561,-2.11042,-1.91662,-1.97883,-2.24388


==> annim_10998.txt <==
X,2d,coupled_classic,coupled_Pbubp2,bot
0,-4.1847,-4.1596,-4.17254,-4.20192
0.143523,-4.17692,-4.15863,-4.17111,-4.20095
0.287045,-4.174,-4.15493,-4.16383,-4.19816
0.430568,-4.16636,-4.14706,-4.1545,-4.19076
0.57409,-4.14996,-4.13476,-4.14471,-4.18116
0.717613,-4.13671,-4.11892,-4.12763,-4.17228
0.861136,-4.11682,-4.09982,-4.11012,-4.15692
1.00466,-4.10399,-4.07785,-4.09171,-4.14431
1.14818,-4.0832,-4.05372,-4.06798,-4.1248
1.2917,-4.05637,-4.0281,-4.04267,-4.10474
1.43523,-4.02216,-4.00139,-4.016,-4.08437
1.57875,-3.99739,-3.97371,-3.98825,-4.06377
1.72227,-3.96497,-3.94504,-3.95966,-4.03865
1.86579,-3.92842,-3.91528,-3.92852,-4.01246
2.00932,-3.8946,-3.88446,-3.89652,-3.98524
2.15284,-3.8551,-3.85298,-3.86499,-3.95574
2.29636,-3.81452,-3.82179,-3.81996,-3.91506
2.43988,-3.77805,-3.79204,-3.77818,-3.80091
2.58341,-3.74582,-3.76396,-3.74334,-3.71532
2.72693,-3.71514,-3.7373,-3.71439,-3.6689
2.87045,-3.6867,-3.71191,-3.68778,-3.63059
3.01397,-3.6614,-3.68782,-3.6632,-3.60068
3.1575,-3.63796,-3.66509,-3.64022,-3.57341
3.30102,-3.61615,-3.64381,-3.61728,-3.54817
3.44454,-3.59607,-3.62436,-3.59641,-3.52507
3.58807,-3.57666,-3.60906,-3.57767,-3.50456
3.73159,-3.55973,-3.59806,-3.56095,-3.4844
3.87511,-3.54313,-3.57599,-3.54247,-3.46464
4.01863,-3.52834,-3.55821,-3.52807,-3.44863
4.16216,-3.5148,-3.54445,-3.51333,-3.43338
4.30568,-3.50223,-3.53235,-3.50109,-3.41892
4.4492,-3.49101,-3.52142,-3.48868,-3.407
4.59272,-3.48057,-3.51151,-3.48025,-3.39575
4.73625,-3.47203,-3.50256,-3.46929,-3.38515
4.87977,-3.4639,-3.49457,-3.46097,-3.37818
5.02329,-3.45705,-3.48758,-3.45593,-3.36987
5.16681,-3.45238,-3.48165,-3.44844,-3.36272
5.31034,-3.44688,-3.47682,-3.44261,-3.35782
5.45386,-3.4437,-3.47311,-3.43836,-3.35451
5.59738,-3.4409,-3.47054,-3.43559,-3.35239
5.7409,-3.4392,-3.46912,-3.43407,-3.35124
5.88443,-3.43869,-3.46888,-3.43356,-3.35087
6.02795,-3.43939,-3.46988,-3.43396,-3.35114
6.17147,-3.44125,-3.47215,-3.43531,-3.35213
6.31499,-3.44407,-3.47566,-3.43776,-3.35403
6.45852,-3.44759,-3.48019,-3.44151,-3.35703
6.60204,-3.45205,-3.4854,-3.4468,-3.36167
6.74556,-3.45788,-3.49107,-3.45369,-3.36839
6.88909,-3.46457,-3.49736,-3.46012,-3.37705
7.03261,-3.47211,-3.50459,-3.46808,-3.38315
7.17613,-3.4809,-3.51294,-3.47759,-3.39258
7.31965,-3.49109,-3.52243,-3.48714,-3.40443
7.46318,-3.50177,-3.53299,-3.49773,-3.41441
7.6067,-3.51383,-3.54453,-3.51033,-3.42975
7.75022,-3.52631,-3.55704,-3.52242,-3.44162
7.89374,-3.54048,-3.57048,-3.53756,-3.45789
8.03727,-3.55529,-3.58485,-3.55084,-3.47433
8.18079,-3.57146,-3.60012,-3.56798,-3.49228
8.32431,-3.58888,-3.61625,-3.58469,-3.51258
8.46783,-3.60852,-3.6332,-3.60178,-3.53363
8.61136,-3.6265,-3.65094,-3.62199,-3.55645
8.75488,-3.64838,-3.66946,-3.64365,-3.58997
8.8984,-3.67136,-3.68875,-3.66517,-3.6365
9.04192,-3.69735,-3.70869,-3.69578,-3.72677
9.18545,-3.72534,-3.72882,-3.72661,-3.813
9.32897,-3.75716,-3.74853,-3.75803,-3.85234
9.47249,-3.77642,-3.76734,-3.78224,-3.86567
9.61602,-3.80719,-3.78476,-3.80237,-3.88252
9.75954,-3.82531,-3.7998,-3.81611,-3.89274
9.90306,-3.8486,-3.81074,-3.83192,-3.90606
10.0466,-3.86686,-3.81892,-3.84193,-3.91147
10.1901,-3.87609,-3.82963,-3.85408,-3.9154
10.3336,-3.88024,-3.83719,-3.85871,-3.91743
10.4772,-3.87749,-3.84013,-3.8609,-3.91716
10.6207,-3.87987,-3.83956,-3.86052,-3.91466
10.7642,-3.87906,-3.8358,-3.85758,-3.91039
10.9077,-3.87463,-3.82884,-3.85223,-3.90475
11.0512,-3.87101,-3.81891,-3.83886,-3.89051
11.1948,-3.85451,-3.80649,-3.82821,-3.88058
11.3383,-3.84118,-3.79166,-3.80986,-3.86293
11.4818,-3.80831,-3.77444,-3.79028,-3.84622
11.6253,-3.78869,-3.75463,-3.77333,-3.82882
11.7689,-3.76299,-3.73226,-3.74933,-3.80639
11.9124,-3.73281,-3.70761,-3.72359,-3.78285
12.0559,-3.71028,-3.68092,-3.69628,-3.75807
12.1994,-3.68349,-3.65232,-3.66758,-3.73194
12.3429,-3.64497,-3.62192,-3.63364,-3.70455
12.4865,-3.6121,-3.59006,-3.60131,-3.67605
12.63,-3.56581,-3.55739,-3.5692,-3.64666
12.7735,-3.53877,-3.52444,-3.53702,-3.6166
12.917,-3.50642,-3.49096,-3.49944,-3.58185
13.0606,-3.47744,-3.45642,-3.46489,-3.54771
13.2041,-3.42857,-3.42043,-3.43114,-3.51431
13.3476,-3.39318,-3.38317,-3.39179,-3.47769
13.4911,-3.36021,-3.34602,-3.35642,-3.43986
13.6346,-3.32239,-3.31047,-3.31827,-3.40403
13.7782,-3.28597,-3.27521,-3.28158,-3.36103
13.9217,-3.24776,-3.23922,-3.24621,-3.31967
14.0652,-3.21001,-3.20268,-3.20667,-3.27631
14.2087,-3.172,-3.16594,-3.17075,-3.22883
14.3523,-3.13468,-3.12919,-3.13173,-3.18056
14.4958,-3.09809,-3.09256,-3.09469,-3.13257
14.6393,-3.06119,-3.05614,-3.05694,-3.08709
14.7828,-3.0238,-3.02001,-3.01934,-3.0384
14.9264,-2.98421,-2.98422,-2.98394,-2.99167
15.0699,-2.95019,-2.9488,-2.94597,-2.94715
15.2134,-2.91559,-2.91378,-2.9108,-2.90576
15.3569,-2.88111,-2.87917,-2.87672,-2.86604
15.5004,-2.84626,-2.84499,-2.84033,-2.82973
15.644,-2.81254,-2.81125,-2.80682,-2.79812
15.7875,-2.78055,-2.77795,-2.7742,-2.76996
15.931,-2.74947,-2.74507,-2.74053,-2.74178
16.0745,-2.71748,-2.7126,-2.70765,-2.71458
16.2181,-2.68574,-2.68056,-2.67577,-2.68825
16.3616,-2.65453,-2.64892,-2.6444,-2.66272
16.5051,-2.62387,-2.61769,-2.6133,-2.63785
16.6486,-2.59259,-2.58686,-2.58139,-2.61296
16.7921,-2.56166,-2.55644,-2.55084,-2.58875
16.9357,-2.53119,-2.52642,-2.52058,-2.56542
17.0792,-2.50066,-2.49681,-2.49055,-2.54239
17.2227,-2.47025,-2.46762,-2.46078,-2.51958
17.3662,-2.44071,-2.43883,-2.4313,-2.49754
17.5098,-2.41054,-2.41047,-2.40236,-2.47669
17.6533,-2.37988,-2.38251,-2.37442,-2.45605
17.7968,-2.34921,-2.35497,-2.34633,-2.43423
17.9403,-2.31923,-2.32784,-2.31841,-2.413
18.0838,-2.29021,-2.30111,-2.29084,-2.39266
18.2274,-2.26006,-2.27481,-2.26366,-2.37459
18.3709,-2.22971,-2.24893,-2.23689,-2.35328
18.5144,-2.19882,-2.22349,-2.21055,-2.33252
18.6579,-2.16791,-2.19854,-2.18465,-2.31262
18.8015,-2.13809,-2.17412,-2.1593,-2.29528
18.945,-2.10808,-2.1503,-2.1345,-2.27395
19.0885,-2.07768,-2.12714,-2.11011,-2.25103
19.232,-2.04705,-2.10465,-2.08476,-2.21707
19.3756,-2.01703,-2.08266,-2.0588,-2.15859
19.5191,-1.98929,-2.06088,-2.03039,-2.06054
19.6626,-1.9609,-2.03921,-2.0036,-1.92055
19.8061,-1.93604,-2.01796,-1.98058,-1.80291
19.9496,-1.91234,-1.9975,-1.95897,-1.68915
20.0932,-1.88978,-1.97798,-1.93959,-1.63266
20.2367,-1.8685,-1.95942,-1.92248,-1.61123
20.3802,-1.84787,-1.94175,-1.90331,-1.59055
20.5237,-1.82958,-1.92489,-1.8857,-1.57298
20.6673,-1.81118,-1.90878,-1.87117,-1.55737
20.8108,-1.79463,-1.89336,-1.85334,-1.53899
20.9543,-1.77857,-1.87857,-1.83906,-1.52592
21.0978,-1.76271,-1.86439,-1.8242,-1.5098
21.2413,-1.74951,-1.85077,-1.81054,-1.49775
21.3849,-1.73465,-1.83772,-1.79746,-1.48385
21.5284,-1.72251,-1.82525,-1.78531,-1.4745
21.6719,-1.71005,-1.81336,-1.77303,-1.46107
21.8154,-1.69962,-1.80207,-1.76377,-1.45267
21.959,-1.68977,-1.79138,-1.75153,-1.44274
22.1025,-1.67979,-1.78128,-1.74267,-1.43321
22.246,-1.67178,-1.77171,-1.7336,-1.42678
22.3895,-1.66351,-1.76266,-1.72389,-1.42038
22.5331,-1.65585,-1.75408,-1.71661,-1.41217
22.6766,-1.64893,-1.74597,-1.70976,-1.40628
22.8201,-1.64381,-1.73833,-1.70142,-1.40201
22.9636,-1.63903,-1.73115,-1.69484,-1.39907
23.1071,-1.63444,-1.72445,-1.68997,-1.39586
23.2507,-1.62971,-1.71819,-1.68544,-1.39155
23.3942,-1.62594,-1.71236,-1.67953,-1.38849
23.5377,-1.62391,-1.70698,-1.67462,-1.38643
23.6812,-1.62235,-1.70207,-1.6707,-1.3852
23.8248,-1.62144,-1.69764,-1.66766,-1.3847
23.9683,-1.62111,-1.6937,-1.66534,-1.38492
24.1118,-1.6211,-1.69025,-1.66366,-1.38585
24.2553,-1.62165,-1.68726,-1.66253,-1.38755
24.3988,-1.62337,-1.68472,-1.66187,-1.39016
24.5424,-1.62599,-1.68261,-1.66086,-1.39386
24.6859,-1.62876,-1.68092,-1.66037,-1.39833
24.8294,-1.63155,-1.67965,-1.66036,-1.40059
24.9729,-1.63513,-1.67878,-1.66081,-1.40424
25.1165,-1.63929,-1.6783,-1.66166,-1.40927
25.26,-1.64463,-1.67821,-1.66239,-1.41616
25.4035,-1.65071,-1.67848,-1.66343,-1.4248
25.547,-1.65796,-1.67912,-1.66504,-1.42976
25.6905,-1.66527,-1.68009,-1.66698,-1.43745
25.8341,-1.67367,-1.68139,-1.66973,-1.54112
25.9776,-1.68371,-1.68299,-1.67321,-1.64016
26.1211,-1.69471,-1.68486,-1.6777,-1.74905
26.2646,-1.70669,-1.68696,-1.68676,-1.86019
26.4082,-1.72044,-1.68918,-1.69507,-1.92644
26.5517,-1.73373,-1.69143,-1.70089,-1.95912
26.6952,-1.74632,-1.69364,-1.70566,-1.98212
26.8387,-1.75808,-1.69575,-1.71013,-1.9954
26.9823,-1.76956,-1.69774,-1.71493,-2.00872
27.1258,-1.77956,-1.69958,-1.71804,-2.01601
27.2693,-1.78931,-1.70125,-1.72086,-2.02337
27.4128,-1.79884,-1.70274,-1.72346,-2.03229
27.5563,-1.80609,-1.70405,-1.72589,-2.03602
27.6999,-1.8121,-1.70517,-1.72813,-2.03936
27.8434,-1.81843,-1.70611,-1.73008,-2.04236
27.9869,-1.82386,-1.70687,-1.73173,-2.04495
28.1304,-1.82935,-1.70745,-1.73306,-2.04715
28.274,-1.83159,-1.70786,-1.73407,-2.04884
28.4175,-1.83198,-1.70811,-1.73472,-2.05001
28.561,-1.83208,-1.70819,-1.73499,-2.05056


==> compar_error.txt <==
eps,err_coupled_classic,err_coupled_Pbubp2,err_coupled_Pbubp3,err_bot
2.6,28.1181,17.5506,15.7414,72.1921
3.2,27.8575,16.9778,14.8631,63.4962
4.2,26.127,16.422,14.0479,54.3021
5.6,23.2991,15.3537,13.1232,45.1876
7.4,19.8198,13.5003,11.6115,36.8159
9.6,16.0919,10.9703,9.55964,28.9392
12.4,12.5082,8.47279,7.34167,21.9715
16.2,9.84771,6.69179,5.83612,16.4201
21.2,7.96224,5.61124,5.03284,12.3396
27.4,6.60307,4.86492,4.38814,9.58458
35.8,5.34619,4.10137,3.64809,7.73362
46.4,4.53974,3.66216,3.32883,6.59549
60.4,4.18987,3.48635,3.21156,6.05418
78.6,4.46487,3.8107,3.59347,5.78087

